Hot blue progenitors of stellar-mass black holes

While the connection between massive stars and supernova explosions is well established observationally, the link between massive stars and black hole formation remains elusive. Some massive stars may collapse directly to black holes without a successful supernova, and may therefore be observed as disappearing stars. We investigate the expected photometric properties of such black hole progenitors by combining detailed single and binary stellar evolution models with physically motivated prescriptions linking pre-collapse core structure to explosion or direct collapse outcome, together with stellar atmosphere calculations, producing synthetic photometry across standard ultraviolet to near-infrared filters. Weighting by an initial mass function and empirical binary distributions, we predict both the observable distribution of progenitor brightness and colour and the rate of direct-collapse events, which we estimate to be about 0.4 per century for a galaxy forming stars at 1 Msun/yr. We find that black hole progenitors are predominantly hot and blue at the pre-collapse stage, with many in Wolf-Rayet phases and luminous in the ultraviolet, while only a minority are red supergiants. Consequently, searches that focus primarily on red supergiants are likely to miss a substantial fraction of direct-collapse events. Monitoring campaigns that include ultraviolet-sensitive observations of nearby star-forming galaxies therefore provide a promising route to detecting disappearing massive stars, offering a direct observational probe of black hole formation. Our results provide predictions to interpret such surveys and constrain the channels that lead to black hole formation.

==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

